Towards Traffic Scene Description: The Semantic Scene Graph

For the classification of traffic scenes, a description model is necessary that can describe the scene in a uniform way, independent of its domain. A model to describe a traffic scene in a semantic way is described in this paper. The description model allows to describe a traffic scene independently of the road geometry and road topology. Here, the traffic participants are projected onto the road network and represented as nodes in a graph. Depending on the relative location between two traffic participants with respect to the road topology, semantically classified edges are created between the corresponding nodes. For concretization, the edge attributes are extended by relative distances and velocities between both traffic participants with regard to the course of the lane. An important aspect of the description is that it can be converted easily into a machine-readable format. The current description focuses on dynamic objects of a traffic scene and considers traffic participants, such as pedestrians or vehicles.

==> Arxiv Files/images/execution_time.tikz <==
\begin{tikzpicture}
  \begin{axis}[ 
    xlabel=Enities,
    ylabel={Calulation time in $s$},
    ymin=0,ymax=1.2,
    axis y line*=left,
    axis x line*=bottom,
  ] 
    \addplot[only marks, mark=x, blue]
    coordinates{ % plot 1 data set
    (1, 0.043132305145264)
    (2, 0.043881416320801)
    (3, 0.044017314910889)
    (4, 0.044532060623169)
    (5, 0.044710397720337)
    (6, 0.045794248580933)
    (7, 0.04820466041565)
    (8, 0.049585103988648)
    (9, 0.051598787307739)
    (10, 0.054232835769653)
    (11, 0.056084632873535)
    (12, 0.059021472930908)
    (13, 0.062472343444824)
    (14, 0.065699100494385)
    (15, 0.069487571716309)
    (16, 0.071792602539063)
    (17, 0.076239585876465)
    (18, 0.080184936523438)
    (19, 0.087095975875855)
    (20, 0.089656352996826)
    (21, 0.094624042510986)
    (22, 0.098210573196411)
    (23, 0.103862762451172)
    (24, 0.109194278717041)
    (25, 0.117340326309204)
    (26, 0.124477863311768)
    (27, 0.128020286560059)
    (28, 0.135885715484619)
    (29, 0.145040988922119)
    (30, 0.150557279586792)
    (31, 0.158668756484985)
    (32, 0.171354532241821)
    (33, 0.177729845046997)
    (34, 0.188430786132813)
    (35, 0.19987940788269)
    (36, 0.198498487472534)
    (37, 0.205081224441528)
    (38, 0.215549945831299)
    (39, 0.222187042236328)
    (40, 0.230910301208496)
    (41, 0.239604234695435)
    (42, 0.26087760925293)
    (43, 0.278273344039917)
    (44, 0.29154634475708)
    (45, 0.301952600479126)
    (46, 0.311574935913086)
    (47, 0.305679559707642)
    (48, 0.313485383987427)
    (49, 0.334059000015259)
    (50, 0.388437271118164)
    (51, 0.355991840362549)
    (52, 0.373461961746216)
    (53, 0.407116889953613)
    (54, 0.38888955116272)
    (55, 0.433876752853394)
    (56, 0.437463045120239)
    (57, 0.42804217338562)
    (58, 0.439777135848999)
    (59, 0.451798915863037)
    (60, 0.464006900787354)
    (61, 0.482006549835205)
    (62, 0.491742372512817)
    (63, 0.503403186798096)
    (64, 0.525520324707031)
    (65, 0.528137683868408)
    (66, 0.558874845504761)
    (67, 0.563068151473999)
    (68, 0.574282884597778)
    (69, 0.588090658187866)
    (70, 0.618229389190674)
    (71, 0.64025068283081)
    (72, 0.6668701171875)
    (73, 0.661548852920532)
    (74, 0.690013885498047)
    (75, 0.700315713882446)
    (76, 0.711823225021362)
    (77, 0.73025918006897)
    (78, 0.73918890953064)
    (79, 0.756006002426147)
    (80, 0.775878190994263)
    (81, 0.787986040115356)
    (82, 0.806997537612915)
    (83, 0.825614929199219)
    (84, 0.852522134780884)
    (85, 0.870956659317017)
    (86, 0.88732385635376)
    (87, 0.902162313461304)
    (88, 0.924537181854248)
    (89, 0.941765546798706)
    (90, 0.966418266296387)
    (91, 0.990917921066284)
    (92, 0.994779348373413)
    (93, 1.02280354499817)
    (94, 1.043869972229)
    (95, 1.06322002410889)
    (96, 1.08745503425598)
    (97, 1.10824394226074)
    (98, 1.12530612945557)
    (99, 1.15015482902527)
    }; \label{plot_worstcase}
    
    \addplot[only marks, mark=x, red] table
    {
    1 0.056515770989495354
    2 0.050342822686219826
    3 0.04956281614733172
    4 0.04715015577233356
    5 0.046389822100029614
    6 0.051498988366896106
    7 0.052517439984627975
    8 0.054832917207862895
    9 0.053743431734484294
    10 0.0593328986001845
    11 0.057264637064050744
    12 0.058300366875721
    13 0.05829258428679572
    14 0.05457795973747007
    15 0.050366497914725486
    16 0.045420593685574
    18 0.0439303762772504
    17 0.049909114837646484
    19 0.03504997491836548
    20 0.03529029973347982
    21 0.040838436646894974
    22 0.04986876599928912
    23 0.06037360429763794
    24 0.060328740340012774
    25 0.06260356150175396
    26 0.06499954928522525
    27 0.07076770609075372
    28 0.05264155069986979
    29 0.055116928540743314
    30 0.05311801036198934
    31 0.061370403870292335
    32 0.060245477236234225
    33 0.06376106966109503
    34 0.06695195701387194
    35 0.06506690979003907
    36 0.07330102390713161
    37 0.0793317159016927
    38 0.0863336722056071
    39 0.08891403675079346
    40 0.10706839561462403
    41 0.10546207427978516
    42 0.112220694065094
    43 0.12505007934570312
    }; \label{plot_real}
    
    
  \end{axis}
  \begin{axis}[
    xlabel=Elementary Road Segements,
    ymin=0,ymax=1.2,
    yticklabels={,,},
    xlabel near ticks,
    axis x line*=top,
    legend style={at={(0.03,0.8)},anchor=west},
    legend cell align={left}
  ]
    \addlegendimage{/pgfplots/refstyle=plot_real}
    \addlegendentry{Entity count (dataset)} 
    \addlegendimage{/pgfplots/refstyle=plot_worstcase}
    \addlegendentry{Entity count (generated)} 
    
    \addplot[only marks, mark=o, black] table
    {
        x y
        0  0.035
        14 0.039
        15 0.042
        50 0.043
        55 0.051
        56 0.049
        63 0.053
        100 0.061
    }; \label{plot_two}
    \addlegendentry{Road segement count} 
    
    \addplot[thick,black,empty legend] table[y={create col/linear regression={y=y}}]
    {
        x y
        0  0.035
        14 0.039
        14 0.042
        50 0.043
        55 0.051
        56 0.049
        62 0.051
        63 0.053
        80 0.059
        100 0.063
    };
    
  \end{axis}
\end{tikzpicture}

==> Arxiv Files/images/graph_1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'graph_1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{510.23622047bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{graph_1.pdf}}%
    \put(0.02664351,0.37456793){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a)\end{tabular}}}}%
    \put(0.52730249,0.37189921){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}b)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{graph_1.pdf}}%
    \put(0.07879419,0.21893449){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{graph_1.pdf}}%
    \put(0.24071282,0.15499738){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}14\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{graph_1.pdf}}%
    \put(0.23590676,0.03705198){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{graph_1.pdf}}%
    \put(0.08799441,0.05474484){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}16\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{graph_1.pdf}}%
    \put(0.25784587,0.28970591){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}13\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{graph_1.pdf}}%
    \put(0.37320327,0.23025792){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}15\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{graph_1.pdf}}%
    \put(0.42274326,0.1538248){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}17\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{graph_1.pdf}}%
    \put(0.43265125,0.05049855){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}18\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{graph_1.pdf}}%
    \put(0.67256632,0.02997484){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}17\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{graph_1.pdf}}%
    \put(0.69592088,0.14108594){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{graph_1.pdf}}%
    \put(0.75678429,0.20831878){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}15\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{graph_1.pdf}}%
    \put(0.83499711,0.07276386){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{graph_1.pdf}}%
    \put(0.90342946,0.18254436){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{graph_1.pdf}}%
    \put(0.81198599,0.29289061){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}13\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{graph_1.pdf}}%
    \put(0.91106596,0.29324447){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{graph_1.pdf}}%
  \end{picture}%
\endgroup%


==> Arxiv Files/images/laneletmatchings.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'laneletmatchings.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{510.23622047bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{laneletmatchings.pdf}}%
    \put(0.00871815,0.37556959){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a)\end{tabular}}}}%
    \put(0.50937714,0.37290087){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}b)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{laneletmatchings.pdf}}%
    \put(0.21202543,0.20463941){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$i$\end{tabular}}}}%
    \put(0.39288421,0.18400694){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathrm{L}$\end{tabular}}}}%
    \put(0.40793112,0.24200301){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathrm{K}$\end{tabular}}}}%
    \put(0.39510441,0.32428764){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathrm{M}$\end{tabular}}}}%
    \put(0.8693221,0.11439104){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$m_\mathrm{M}^i$\end{tabular}}}}%
    \put(0.56971476,0.12083996){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$m_\mathrm{L}^i$\end{tabular}}}}%
    \put(0.68073317,0.32344684){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$m_\mathrm{K}^i$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Arxiv Files/images/relation_types_2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'relation_types_2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{510.23622047bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{relation_types_2.pdf}}%
    \put(0.02664351,0.37456793){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a)\end{tabular}}}}%
    \put(0.52730249,0.37189921){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}b)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{relation_types_2.pdf}}%
    \put(0.61249929,0.08162722){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{relation_types_2.pdf}}%
    \put(0.70730156,0.13454458){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{relation_types_2.pdf}}%
    \put(0.7492899,0.24102809){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{relation_types_2.pdf}}%
    \put(0.83519378,0.06566756){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{relation_types_2.pdf}}%
    \put(0.81592482,0.16172337){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{relation_types_2.pdf}}%
    \put(0.80426125,0.36262013){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}longitudinal\end{tabular}}}}%
    \put(0.80426125,0.32856396){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}lateral\end{tabular}}}}%
    \put(0.80764947,0.29226838){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}intersecting\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{relation_types_2.pdf}}%
    \put(0.08456245,0.08239701){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$m_A^1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{relation_types_2.pdf}}%
    \put(0.21649206,0.29705926){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$m_E^2$\end{tabular}}}}%
    \put(0.24304674,0.0544794){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$m_H^3$\end{tabular}}}}%
    \put(0.23366856,0.35077401){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$m_D^4$\end{tabular}}}}%
    \put(0.45942398,0.23466294){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$m_G^5$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{relation_types_2.pdf}}%
    \put(0.08237698,0.29705926){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$m_E^1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{relation_types_2.pdf}}%
  \end{picture}%
\endgroup%


==> Arxiv Files/images/road_network.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'road_network.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{510.23622047bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{road_network.pdf}}%
    \put(0.00871815,0.37556959){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a)\end{tabular}}}}%
    \put(0.50937714,0.37290087){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}b)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{road_network.pdf}}%
    \put(0.12428799,0.1543127){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}A\end{tabular}}}}%
    \put(0.27288431,0.1547967){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}B\end{tabular}}}}%
    \put(0.33193561,0.10833025){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}C\end{tabular}}}}%
    \put(0.33282062,0.34828429){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}D\end{tabular}}}}%
    \put(0.12477202,0.21965647){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}E\end{tabular}}}}%
    \put(0.2762725,0.22110856){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}F\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{road_network.pdf}}%
    \put(0.55140337,0.16720072){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}A\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{road_network.pdf}}%
    \put(0.63660407,0.23934243){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}B\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{road_network.pdf}}%
    \put(0.71653916,0.14950061){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}C\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{road_network.pdf}}%
    \put(0.84618655,0.19293576){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}D\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{road_network.pdf}}%
    \put(0.63126924,0.11688136){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}E\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{road_network.pdf}}%
    \put(0.7543935,0.04366724){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}F\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{road_network.pdf}}%
    \put(0.78633591,0.36362179){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}consecutive\end{tabular}}}}%
    \put(0.78633591,0.32956561){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}adjacent\end{tabular}}}}%
    \put(0.78972412,0.29327004){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}overlapping\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{road_network.pdf}}%
    \put(0.44665004,0.1547967){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}G\end{tabular}}}}%
    \put(0.33193561,0.05266695){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}H\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{road_network.pdf}}%
    \put(0.76333549,0.23462058){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}H\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{road_network.pdf}}%
    \put(0.59211042,0.30847871){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}G\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{road_network.pdf}}%
  \end{picture}%
\endgroup%


==> Arxiv Files/images/scene_graph_1.tikz <==
\begin{tikzpicture}

\end{tikzpicture}

==> images/scene_graph_1.tikz <==
\begin{tikzpicture}

\end{tikzpicture}
